Extreme Value Theory and the Solar Cycle

We investigate the statistical properties of the extreme events of the solar cycle as measured by the sunspot number. The recent advances in the methodology of the theory of extreme values is applied to the maximal extremes of the time series of sunspots. We focus on the extreme events that exceed a carefully chosen threshold and a generalized Pareto distribution is fitted to the tail of the empirical cumulative distribution. A maximum likelihood method is used to estimate the parameters of the generalized Pareto distribution and confidence levels are also given to the parameters. Due to the lack of an automatic procedure for selecting the threshold, we analyze the sensitivity of the fitted generalized Pareto distribution to the exact value of the threshold. According to the available data, that only spans the previous ~250 years, the cumulative distribution of the time series is bounded, yielding an upper limit of 324 for the sunspot number. We also estimate that the return value for each solar cycle is ~188, while the return value for a century increases to ~228. Finally, the results also indicate that the most probable return time for a large event like the maximum at solar cycle 19 happens once every ~700 years and that the probability of finding such a large event with a frequency smaller than ~50 years is very small. In spite of the essentially extrapolative character of these results, their statistical significance is very large.

==> report.txt <==
Dr Andres Asensio Ramos

aasensio@iac.es
Our Ref. : AA/2007/7574

Dear Dr Asensio Ramos,

The manuscript entitled :

"Extreme value theory and the solar cycle"

was submitted to a referee who recommends publication following minor revision (see enclosed report).

Please make the requested improvements and send us the revised version (two pdf files: one in referee format and the other in printer format) at your earliest convenience. Instructions for resubmitting can be found at address https://mms-aanda.obspm.fr/is/aa. Your author ID number is 13873.

In your cover letter, please indicate precisely all the changes made in the revised version, and mark them clearly (e.g., using boldface) in your manuscript.
 
The final acceptance letter sent by the Editor in Chief will give you the exact acceptance date as well as instructions for sending your paper to the publisher. Please do not send your manuscript to the publisher before final acceptance.

With best regards,

Hardi Peter 
A&A Editor 
------------------
Referee report



1. Why should this paper be published?

The paper introduces the extreme value theory to the analysis of the recorded time series of international sunspot numbers. This is a new approach with interesting results to read.

2. Are the assumptions spelled out clearly?
The assumptions described in section 2 could use some improvements. See my comments below in section 8.

3. Are the methods described comprehensively?
Yes the selected methods are described comprehensively. This part of the paper is well written.

4. Are the new results adequately emphasized?
Yes the new results are adequately emphasized

5. Are the figures and tables all necessary and properly laid out?
Yes all the introduced figures are necessary. The figures are properly laid out.
If possible Fig. 4 should be extended, see comment below in section 8.

6. Which material should be published in electronic form only?
All material should appear in the printed version of the paper.

7. Is the designation of objects according to the IAU rules?
Does not apply.

8. Detailed comments:

I was happy to referee this paper. It was a pleasure to see this nice application of the statistics of extreme values on the international sunspot number.

My major request for revision is related to section 2.
I) Section 2, first paragraph:
It is stated that the Central Limit theorem deals with the part of the distribution with largest probability. I would suggest being more precise here, and writing about the finite variances of distributions.

II)
I would recommend to give more details on why the conditional excess distribution function is well approximated by the generalized Pareto distribution (GPD). The author refers to the publication of Pickands (1975), but actually there are three approximations possible:
exponential, Pareto, and \\beta distributions, which correspond to the Gumbel, Fréchet, and Weibull distributions, respectively.
It should be more clearly justified why the Pareto distribution was selected in this particular case.
For the further discussion on the conditions required for the use of the GPD approximation, the author could also refer to:

1) Smith, R.L., 1987, Estimating Tails of Probability Distributions, The Annals of Statistics 15, 117

2)Embrechts, P., et al., 1997, Modelling Extreme Events for Insurance and Finance, Berlin: Germany, Springer

3)Neftci, S.N., 2000, Value at Risk Calculations, Extreme Events, and Tail Estimation, The journal of Derivatives 7, 23


III) Section 3. I am missing a comment on the assumptions of stationarity of the probability distribution governing the statistical process. Please clarify whether stationarity needs to be assumed or not. There is only a short remark in the last sentence of this section.

Minor comments:
I) It would be nice reading earlier in the text that only the extreme events for the "upper tails" of the distribution are investigated. In principle it would be possible to do a similar analysis for the "lower tail".

II) I can't find in the text the height of the event in 1957. Could you please add this number to section 3, where this event is discussed. In this context I would suggest extending the ranges of Fig. 4, so that the return times for this event can be better identified (maybe adding another dotted/dashed line related to this event into the figure?). Furthermore it is not easy for the reader to find out how the frequency of the 1957-event above once every 50 years can be derived from the material given. Please add one explanatory sentence.

III) Section 4, 3rd sentence, typo: "...large number of sunspot..." -> "large number of sunspots..."

IV) Section 4 would win, if some remarks on the limitations and the predictive power of this method would be spelled out more clearly.


